An arbitrary-order discrete rot-rot complex on polygonal meshes with application to a quad-rot problem

In this work, following the discrete de Rham (DDR) approach, we develop a discrete counterpart of a two-dimensional de Rham complex with enhanced regularity. The proposed construction supports general polygonal meshes and arbitrary approximation orders. We establish exactness on a contractible domain for both the versions of the complex with and without boundary conditions and, for the former, prove a complete set of Poincar\'e-type inequalities. The discrete complex is then used to derive a novel discretisation method for a quad-rot problem which, unlike other schemes in the literature, does not require the forcing term to be prepared. We carry out complete stability and convergence analyses for the proposed scheme and provide numerical validation of the results.

==> dat/cart_k0/data_rates.dat <==
Degree  MeshSize   NbCells  NbEdges  NbVertices  ErrUL2        RateUL2  ErrURotRot    RateURotRot  ErrPL2        RatePL2  ErrPGrad      RatePGrad
0       0.141421   100      220      121         6.604170e-01  --       1.106266e+01  --           2.876566e-02  --       2.222916e-01  --
0       0.0707107  400      840      441         1.051361e-01  2.65     5.809782e+00  0.93         1.047232e-02  1.46     8.021662e-02  1.47
0       0.0353553  1600     3280     1681        1.971284e-02  2.42     2.953454e+00  0.98         1.543343e-03  2.76     1.217422e-02  2.72
0       0.0176777  6400     12960    6561        4.384067e-03  2.17     1.483422e+00  0.99         3.316791e-04  2.22     2.485783e-03  2.29


==> dat/cart_k0/results-1.txt <==
Degree: 0
MeshSize: 0.141421
NbCells: 100
NbEdges: 220
NbVertices: 121
ErrUL2: 6.604170e-01
ErrURotRot: 1.106266e+01
ErrPL2: 2.876566e-02
ErrPGrad: 2.222916e-01


==> dat/cart_k0/results-2.txt <==
Degree: 0
MeshSize: 0.0707107
NbCells: 400
NbEdges: 840
NbVertices: 441
ErrUL2: 1.051361e-01
ErrURotRot: 5.809782e+00
ErrPL2: 1.047232e-02
ErrPGrad: 8.021662e-02


==> dat/cart_k0/results-3.txt <==
Degree: 0
MeshSize: 0.0353553
NbCells: 1600
NbEdges: 3280
NbVertices: 1681
ErrUL2: 1.971284e-02
ErrURotRot: 2.953454e+00
ErrPL2: 1.543343e-03
ErrPGrad: 1.217422e-02


==> dat/cart_k0/results-4.txt <==
Degree: 0
MeshSize: 0.0176777
NbCells: 6400
NbEdges: 12960
NbVertices: 6561
ErrUL2: 4.384067e-03
ErrURotRot: 1.483422e+00
ErrPL2: 3.316791e-04
ErrPGrad: 2.485783e-03


==> dat/cart_k1/data_rates.dat <==
Degree  MeshSize   NbCells  NbEdges  NbVertices  ErrUL2        RateUL2  ErrURotRot    RateURotRot  ErrPL2        RatePL2  ErrPGrad      RatePGrad
1       0.141421   100      220      121         1.625423e-01  --       1.559968e+00  --           2.088495e-03  --       1.352410e-01  --
1       0.0707107  400      840      441         1.022214e-02  3.99     3.924421e-01  1.99         1.408348e-04  3.89     1.813452e-02  2.90
1       0.0353553  1600     3280     1681        6.402125e-04  4.00     9.826255e-02  2.00         8.721545e-06  4.01     2.266087e-03  3.00
1       0.0176777  6400     12960    6561        4.012302e-05  4.00     2.457512e-02  2.00         5.452484e-07  4.00     2.850181e-04  2.99


==> dat/cart_k1/results-1.txt <==
Degree: 1
MeshSize: 0.141421
NbCells: 100
NbEdges: 220
NbVertices: 121
ErrUL2: 1.625423e-01
ErrURotRot: 1.559968e+00
ErrPL2: 2.088495e-03
ErrPGrad: 1.352410e-01


==> dat/cart_k1/results-2.txt <==
Degree: 1
MeshSize: 0.0707107
NbCells: 400
NbEdges: 840
NbVertices: 441
ErrUL2: 1.022214e-02
ErrURotRot: 3.924421e-01
ErrPL2: 1.408348e-04
ErrPGrad: 1.813452e-02


==> dat/cart_k1/results-3.txt <==
Degree: 1
MeshSize: 0.0353553
NbCells: 1600
NbEdges: 3280
NbVertices: 1681
ErrUL2: 6.402125e-04
ErrURotRot: 9.826255e-02
ErrPL2: 8.721545e-06
ErrPGrad: 2.266087e-03


==> dat/cart_k1/results-4.txt <==
Degree: 1
MeshSize: 0.0176777
NbCells: 6400
NbEdges: 12960
NbVertices: 6561
ErrUL2: 4.012302e-05
ErrURotRot: 2.457512e-02
ErrPL2: 5.452484e-07
ErrPGrad: 2.850181e-04


==> dat/cart_k2/data_rates.dat <==
Degree  MeshSize   NbCells  NbEdges  NbVertices  ErrUL2        RateUL2  ErrURotRot    RateURotRot  ErrPL2        RatePL2  ErrPGrad      RatePGrad
2       0.141421   100      220      121         2.139779e-02  --       1.194212e-01  --           1.292717e-04  --       9.215595e-03  --
2       0.0707107  400      840      441         6.723955e-04  4.99     1.500412e-02  2.99         4.675163e-06  4.79     6.707784e-04  3.78
2       0.0353553  1600     3280     1681        2.104678e-05  5.00     1.877987e-03  3.00         1.790846e-07  4.71     5.307803e-05  3.66
2       0.0176777  6400     12960    6561        6.584886e-07  5.00     2.348340e-04  3.00         6.462152e-07  -1.85    7.164398e-05  -0.43


==> dat/cart_k2/results-1.txt <==
Degree: 2
MeshSize: 0.141421
NbCells: 100
NbEdges: 220
NbVertices: 121
ErrUL2: 2.139779e-02
ErrURotRot: 1.194212e-01
ErrPL2: 1.292717e-04
ErrPGrad: 9.215595e-03


==> dat/cart_k2/results-2.txt <==
Degree: 2
MeshSize: 0.0707107
NbCells: 400
NbEdges: 840
NbVertices: 441
ErrUL2: 6.723955e-04
ErrURotRot: 1.500412e-02
ErrPL2: 4.675163e-06
ErrPGrad: 6.707784e-04


==> dat/cart_k2/results-3.txt <==
Degree: 2
MeshSize: 0.0353553
NbCells: 1600
NbEdges: 3280
NbVertices: 1681
ErrUL2: 2.104678e-05
ErrURotRot: 1.877987e-03
ErrPL2: 1.790846e-07
ErrPGrad: 5.307803e-05


==> dat/cart_k2/results-4.txt <==
Degree: 2
MeshSize: 0.0176777
NbCells: 6400
NbEdges: 12960
NbVertices: 6561
ErrUL2: 6.584886e-07
ErrURotRot: 2.348340e-04
ErrPL2: 6.462152e-07
ErrPGrad: 7.164398e-05


==> dat/hexa_k0/data_rates.dat <==
Degree  MeshSize   NbCells  NbEdges  NbVertices  ErrUL2        RateUL2  ErrURotRot    RateURotRot  ErrPL2        RatePL2  ErrPGrad      RatePGrad
0       0.241412   121      400      280         2.256209e+00  --       1.297432e+01  --           4.497605e-01  --       1.194726e+01  --
0       0.129713   441      1400     960         4.474133e-01  2.60     7.743715e+00  0.83         1.326460e-01  1.97     4.245744e+00  1.67
0       0.0657364  1681     5200     3520        7.197917e-02  2.69     4.132049e+00  0.92         3.859680e-02  1.82     1.370411e+00  1.66
0       0.0329799  6561     20000    13440       1.252096e-02  2.54     2.110115e+00  0.97         1.064697e-02  1.87     4.514227e-01  1.61


==> dat/hexa_k0/results-1.txt <==
Degree: 0
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
NbVertices: 280
ErrUL2: 2.256209e+00
ErrURotRot: 1.297432e+01
ErrPL2: 4.497605e-01
ErrPGrad: 1.194726e+01


==> dat/hexa_k0/results-2.txt <==
Degree: 0
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbVertices: 960
ErrUL2: 4.474133e-01
ErrURotRot: 7.743715e+00
ErrPL2: 1.326460e-01
ErrPGrad: 4.245744e+00


==> dat/hexa_k0/results-3.txt <==
Degree: 0
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
NbVertices: 3520
ErrUL2: 7.197917e-02
ErrURotRot: 4.132049e+00
ErrPL2: 3.859680e-02
ErrPGrad: 1.370411e+00


==> dat/hexa_k0/results-4.txt <==
Degree: 0
MeshSize: 0.0329799
NbCells: 6561
NbEdges: 20000
NbVertices: 13440
ErrUL2: 1.252096e-02
ErrURotRot: 2.110115e+00
ErrPL2: 1.064697e-02
ErrPGrad: 4.514227e-01


==> dat/hexa_k1/data_rates.dat <==
Degree  MeshSize   NbCells  NbEdges  NbVertices  ErrUL2        RateUL2  ErrURotRot    RateURotRot  ErrPL2        RatePL2  ErrPGrad      RatePGrad
1       0.241412   121      400      280         1.085361e+00  --       3.221817e+00  --           6.941725e-02  --       2.796491e+00  --
1       0.129713   441      1400     960         9.441231e-02  3.93     9.543676e-01  1.96         1.136812e-02  2.91     8.533195e-01  1.91
1       0.0657364  1681     5200     3520        6.550826e-03  3.93     2.523941e-01  1.96         1.536834e-03  2.94     2.258906e-01  1.96
1       0.0329799  6561     20000    13440       4.442728e-04  3.90     6.435507e-02  1.98         1.966937e-04  2.98     5.748350e-02  1.98


==> dat/hexa_k1/results-1.txt <==
Degree: 1
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
NbVertices: 280
ErrUL2: 1.085361e+00
ErrURotRot: 3.221817e+00
ErrPL2: 6.941725e-02
ErrPGrad: 2.796491e+00


==> dat/hexa_k1/results-2.txt <==
Degree: 1
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbVertices: 960
ErrUL2: 9.441231e-02
ErrURotRot: 9.543676e-01
ErrPL2: 1.136812e-02
ErrPGrad: 8.533195e-01


==> dat/hexa_k1/results-3.txt <==
Degree: 1
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
NbVertices: 3520
ErrUL2: 6.550826e-03
ErrURotRot: 2.523941e-01
ErrPL2: 1.536834e-03
ErrPGrad: 2.258906e-01


==> dat/hexa_k1/results-4.txt <==
Degree: 1
MeshSize: 0.0329799
NbCells: 6561
NbEdges: 20000
NbVertices: 13440
ErrUL2: 4.442728e-04
ErrURotRot: 6.435507e-02
ErrPL2: 1.966937e-04
ErrPGrad: 5.748350e-02


==> dat/hexa_k2/data_rates.dat <==
Degree  MeshSize   NbCells  NbEdges  NbVertices  ErrUL2        RateUL2  ErrURotRot    RateURotRot  ErrPL2        RatePL2  ErrPGrad      RatePGrad
2       0.241412   121      400      280         1.870770e-01  --       3.751692e-01  --           3.210758e-03  --       1.700468e-01  --
2       0.129713   441      1400     960         8.576804e-03  4.96     5.904101e-02  2.98         2.690884e-04  3.99     2.738397e-02  2.94
2       0.0657364  1681     5200     3520        3.008231e-04  4.93     7.938766e-03  2.95         1.836140e-05  3.95     3.701327e-03  2.94
2       0.0329799  6561     20000    13440       9.859720e-06  4.96     1.017187e-03  2.98         1.528418e-06  3.60     5.528669e-04  2.76


==> dat/hexa_k2/results-1.txt <==
Degree: 2
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
NbVertices: 280
ErrUL2: 1.870770e-01
ErrURotRot: 3.751692e-01
ErrPL2: 3.210758e-03
ErrPGrad: 1.700468e-01


==> dat/hexa_k2/results-2.txt <==
Degree: 2
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbVertices: 960
ErrUL2: 8.576804e-03
ErrURotRot: 5.904101e-02
ErrPL2: 2.690884e-04
ErrPGrad: 2.738397e-02


==> dat/hexa_k2/results-3.txt <==
Degree: 2
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
NbVertices: 3520
ErrUL2: 3.008231e-04
ErrURotRot: 7.938766e-03
ErrPL2: 1.836140e-05
ErrPGrad: 3.701327e-03


==> dat/hexa_k2/results-4.txt <==
Degree: 2
MeshSize: 0.0329799
NbCells: 6561
NbEdges: 20000
NbVertices: 13440
ErrUL2: 9.859720e-06
ErrURotRot: 1.017187e-03
ErrPL2: 1.528418e-06
ErrPGrad: 5.528669e-04


==> dat/tri_k0/data_rates.dat <==
Degree  MeshSize  NbCells  NbEdges  NbVertices  ErrUL2        RateUL2  ErrURotRot    RateURotRot  ErrPL2        RatePL2  ErrPGrad      RatePGrad
0       0.125     224      352      129         4.305044e-01  --       9.269778e+00  --           5.554473e-03  --       1.498127e-01  --
0       0.0625    896      1376     481         6.865681e-02  2.65     4.800538e+00  0.95         9.042542e-04  2.62     4.304044e-02  1.80
0       0.03125   3584     5440     1857        1.350152e-02  2.35     2.426847e+00  0.98         1.930655e-04  2.23     1.561545e-02  1.46
0       0.015625  14336    21632    7297        3.510546e-03  1.94     1.216992e+00  1.00         4.617974e-05  2.06     6.906789e-03  1.18


==> dat/tri_k0/results-1.txt <==
Degree: 0
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbVertices: 129
ErrUL2: 4.305044e-01
ErrURotRot: 9.269778e+00
ErrPL2: 5.554473e-03
ErrPGrad: 1.498127e-01


==> dat/tri_k0/results-2.txt <==
Degree: 0
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbVertices: 481
ErrUL2: 6.865681e-02
ErrURotRot: 4.800538e+00
ErrPL2: 9.042542e-04
ErrPGrad: 4.304044e-02


==> dat/tri_k0/results-3.txt <==
Degree: 0
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
NbVertices: 1857
ErrUL2: 1.350152e-02
ErrURotRot: 2.426847e+00
ErrPL2: 1.930655e-04
ErrPGrad: 1.561545e-02


==> dat/tri_k0/results-4.txt <==
Degree: 0
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
NbVertices: 7297
ErrUL2: 3.510546e-03
ErrURotRot: 1.216992e+00
ErrPL2: 4.617974e-05
ErrPGrad: 6.906789e-03


==> dat/tri_k1/data_rates.dat <==
Degree  MeshSize  NbCells  NbEdges  NbVertices  ErrUL2        RateUL2  ErrURotRot    RateURotRot  ErrPL2        RatePL2  ErrPGrad      RatePGrad
1       0.125     224      352      129         9.100226e-02  --       9.437657e-01  --           1.674216e-03  --       1.247980e-01  --
1       0.0625    896      1376     481         5.768321e-03  3.98     2.367918e-01  1.99         2.074847e-04  3.01     3.082958e-02  2.02
1       0.03125   3584     5440     1857        4.126217e-04  3.81     5.924983e-02  2.00         2.598387e-05  3.00     7.685170e-03  2.00
1       0.015625  14336    21632    7297        5.626360e-05  2.87     1.481565e-02  2.00         3.257071e-06  3.00     1.920306e-03  2.00


==> dat/tri_k1/results-1.txt <==
Degree: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbVertices: 129
ErrUL2: 9.100226e-02
ErrURotRot: 9.437657e-01
ErrPL2: 1.674216e-03
ErrPGrad: 1.247980e-01


==> dat/tri_k1/results-2.txt <==
Degree: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbVertices: 481
ErrUL2: 5.768321e-03
ErrURotRot: 2.367918e-01
ErrPL2: 2.074847e-04
ErrPGrad: 3.082958e-02


==> dat/tri_k1/results-3.txt <==
Degree: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
NbVertices: 1857
ErrUL2: 4.126217e-04
ErrURotRot: 5.924983e-02
ErrPL2: 2.598387e-05
ErrPGrad: 7.685170e-03


==> dat/tri_k1/results-4.txt <==
Degree: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
NbVertices: 7297
ErrUL2: 5.626360e-05
ErrURotRot: 1.481565e-02
ErrPL2: 3.257071e-06
ErrPGrad: 1.920306e-03


==> dat/tri_k2/data_rates.dat <==
Degree  MeshSize  NbCells  NbEdges  NbVertices  ErrUL2        RateUL2  ErrURotRot    RateURotRot  ErrPL2        RatePL2  ErrPGrad      RatePGrad
2       0.125     224      352      129         7.496054e-03  --       4.700183e-02  --           5.219707e-05  --       5.407451e-03  --
2       0.0625    896      1376     481         2.358068e-04  4.99     5.890963e-03  3.00         3.233764e-06  4.01     6.749251e-04  3.00
2       0.03125   3584     5440     1857        7.819982e-06  4.91     7.368667e-04  3.00         2.455463e-07  3.72     8.548009e-05  2.98
2       0.015625  14336    21632    7297        4.073194e-07  4.26     9.213219e-05  3.00         1.291058e-06  -2.39    3.112040e-04  -1.86


==> dat/tri_k2/results-1.txt <==
Degree: 2
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbVertices: 129
ErrUL2: 7.496054e-03
ErrURotRot: 4.700183e-02
ErrPL2: 5.219707e-05
ErrPGrad: 5.407451e-03


==> dat/tri_k2/results-2.txt <==
Degree: 2
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbVertices: 481
ErrUL2: 2.358068e-04
ErrURotRot: 5.890963e-03
ErrPL2: 3.233764e-06
ErrPGrad: 6.749251e-04


==> dat/tri_k2/results-3.txt <==
Degree: 2
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
NbVertices: 1857
ErrUL2: 7.819982e-06
ErrURotRot: 7.368667e-04
ErrPL2: 2.455463e-07
ErrPGrad: 8.548009e-05


==> dat/tri_k2/results-4.txt <==
Degree: 2
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
NbVertices: 7297
ErrUL2: 4.073194e-07
ErrURotRot: 9.213219e-05
ErrPL2: 1.291058e-06
ErrPGrad: 3.112040e-04

